Improving blazar redshift constraints with the edge of the Ly$\alpha$ forest: 1ES 1553+113 and implications for observations of the WHIM

Blazars are some of the brightest UV and X-ray sources in the sky and are valuable probes of the elusive warm-hot intergalactic medium (WHIM; $T{\simeq} 10^5-10^7$ K). However, many of the brightest blazars$-$called BL Lac objects such as 1ES1553+113$-$have quasi-featureless spectra and poorly constrained redshifts. Here, we significantly improve the precision of indirect redshift constraints for blazars based on the edge of the $\rm{H\,I}$ Ly$\alpha$ forest observed in their UV spectra. We develop a robust technique to constrain the redshift of a $z<0.5$ AGN or blazar with a $1\sigma$ uncertainty of ${\approx}0.01$ using only the position of its highest-redshift Ly$\alpha$ absorber with $\log N_{\rm{H\,I}}/{\rm cm^{-2}} > 12.6$. We use a large sample of 192 AGN/QSOs at $0.01\lesssim z\lesssim0.45$ that have high-quality COS FUV spectra to characterize the intrinsic scatter in the gap between the AGN redshift and the edge of their Ly$\alpha$ forest. We present new COS NUV data for 1ES1553+113 and confirm its redshift of $z=0.433$ using our technique. We apply our Ly$\alpha$-forest-based redshift estimation technique to nine additional blazars with archival ${\it HST}$ UV spectra, most of which are key targets for future X-ray missions. Our inferred redshift constraints improve estimates for two BL Lacs (1ES1118+424 and S50716+714) and are consistent with previous estimates for the rest. Our results emphasize the need to obtain further UV spectra of bright blazars, of which many have uncertain redshifts, in order to maximize the scientific value of future X-ray WHIM observations that will improve our understanding of galaxy evolution.

==> readme.txt <==
readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style
ms.bib		   Bibliography file
paper.bbl	   Formatted bibliography file

DJ+21_accepted.pdf  Manuscript PDF
paper.tex	   Manuscript LaTeX file

fig1.png		   Figure 1 image file
fig2.png		   Figure 2 image file
fig3.png		   Figure 3 image file

anc/tab1.txt	   Ancillary folder containing machine-readable table (MRT) for Table 1
